A MUSE view of the multiple interacting system HCG 31

We present, for the first time, spatially resolved spectroscopy for the entire Hickson Compact Group 31 obtained with the MUSE instrument at the VLT,and an in-depth analysis of this compact group. To obtain a complete understanding of the system, we derived radial velocity and dispersion velocity maps, maps of the ionization mechanism of the system, chemical abundances and their distribution over the whole system, star formation rates and ages of the different star-forming regions, and the spatial distribution of the Wolf-Rayet stellar population. We also reconstructed the star formation history of the galaxies HCG 31 A, C, B and F, measured the emission-line fluxes, and performed a stellar population synthesis. Our main findings are: (i) that there is clearly disturbed kinematics due to the merger event that the system is experiencing; (ii) that the ionization is produced exclusively via star formation except for the nucleus of the galaxy HCG 31 A, where there is a small contribution of shocks; (iii) that there is low oxygen abundance distributed homogeneously through the system; (iv) that there is a prominent population of carbon Wolf-Rayet stars in the central zone of the group; and (v) that there are clear evidences of the tidal origin of the galaxies HCG 31 E, HCG 31 H, and HCG 31 F because they show quite high oxygen abundances for their stellar mass. All these findings are clear evidence that HCG 31 is currently in an early merging phase and manifesting a starburst in its central region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
